RZBENCH: Performance evaluation of current HPC architectures using low-level and application benchmarks

RZBENCH is a benchmark suite that was specifically developed to reflect the requirements of scientific supercomputer users at the University of Erlangen-Nuremberg (FAU). It comprises a number of application and low-level codes under a common build infrastructure that fosters maintainability and expandability. This paper reviews the structure of the suite and briefly introduces the most relevant benchmarks. In addition, some widely known standard benchmark codes are reviewed in order to emphasize the need for a critical review of often-cited performance results. Benchmark data is presented for the HLRB-II at LRZ Munich and a local InfiniBand Woodcrest cluster as well as two uncommon system architectures: A bandwidth-optimized InfiniBand cluster based on single socket nodes ("Port Townsend") and an early version of Sun's highly threaded T2 architecture ("Niagara 2").

==> hlrb-b-1P.dat <==
162 1
234 0.892
306 0.5769
18  1

 

==> hlrb-b-1S.dat <==
90  1
162 1
234 0.96
306 0.83
18  1

==> hlrb-b-IMD-N2.dat <==
1  0.230107605
2  0.448127616
4  0.905595631
8  1.850906039
16 3.629510461
32 7.097222509
64 14.39942345


==> hlrb-b-OAK-N2.dat <==
1 0.195833481
2 0.385954615
4 0.748673519
8 1.466381692
16 2.79652925
32 5.163430173
64 9.230470846
128 15.00183648


==> hlrb-b-PAR.dat <==
90  1
162 0.7727
234 1
306 0.761
18  1

==> n2-1S.dat <==
234 1
306 1


==> pt-1P.dat <==
162 0.589
234 0.942
306 1
18  0.811


==> pt-1S.dat <==
90  0.736
162 0.593
234 0.975
306 1.0
18  0.737


==> pt-IMD-N2.dat <==
1  0.243057012
2  0.462698743
4  0.907361147
8  1.8026218
16 3.549745332
32 6.76118739
64 13.19428144


==> pt-OAK-N2.dat <==
1 0.3394305
2 0.473487019
4 0.919156788
8 1.748393558
16 3.334809731
32 6.256217058
64 11.50056227
128 19.71906756


==> pt-PAR.dat <==
90  0.838
162 0.828
234 0.916
306 1
18  0.938

==> test.dat <==
90 1 
162 0.9  
234 0.5  
306 0.95 
18 1 

==> testm.dat <==
90 0.4
162 0.95  
234 0.86  
306 0.35 
18 0.6 

==> woody-1P-2S.dat <==
162 0.271
234 0.282
306 0.432
18  0.541

==> woody-1P.dat <==
162 0.659
234 1
306 0.893
18  0.694


==> woody-1S-2S.dat <==
90  0.54
162 0.53
234 0.52
306 0.547
18  0.595

==> woody-1S.dat <==
90  0.783
162 0.659
234 1.0
306 0.81
18  0.616


==> woody-2S.dat <==
90  1
162 1
234 1
306 1
18  1

==> woody-IMD-N2.dat <==
1  0.257953136
2  0.474666667
4  0.913333333
8  1.834618692
16 3.632333595
32 6.856959639
64 13.40477003


==> woody-OAK-N2.dat <==
1  0.303189212
2  0.384423077
4  0.701923077
8  1.368324577
16 2.621402577
32 4.811457519
64 8.858156212
128 15.39303079


==> woody-PAR.dat <==
90  0.805
162 1
234 0.931
306 0.781
18  0.725
